LINE Conversation History Retrieval for Personal Memory RAG: Evaluating Search Representations and Hybrid Retrieval

As an initial step toward personal memory retrieval-augmented generation (RAG) for large language models (LLMs), this study presents a retrieval-only case study over one user's LINE conversation history. We segmented 358,896 messages into 22,329 temporally coherent chunks and constructed three search representations: raw_text, a generated summary, and embedding_text, which combines a summary with a raw-text excerpt and other fixed text. We compared BM25, dense vector retrieval, and linear hybrid retrieval on 100 evaluation questions verified by a single annotator. Among individual retrievers, embedding_text_bm25 achieved the highest point estimate, with Recall@5 of 0.584. We then explored six retriever pairings and 21 weights, for 126 configurations on the same evaluation set. The selected combination of embedding_text_bm25 and embedding_text_vector at beta = 0.45 achieved Recall@5 = 0.697, MRR@5 = 0.595, and nDCG@5 = 0.575. Its Recall@5 exceeded that of embedding_text_bm25 by 0.113, with a question-level paired percentile-bootstrap 95% confidence interval of [0.048, 0.184]. This interval is conditional on fixing the configuration selected on the same 100 questions and does not account for uncertainty from configuration selection or weight search. The difference from a summary-based hybrid at beta = 0.50 was 0.050, with a 95% confidence interval of [-0.013, 0.115], so no clear difference could be established. The 17 aggregate questions also yielded lower point estimates than the other question types, suggesting that flat chunk-level retrieval struggles when evidence is distributed across multiple times and conversations. This evaluation is an exploratory single-user, single-annotator study conducted on the same question set used for configuration search; it does not evaluate final answer generation or generalization to unseen questions.

==> bm25_tokenizer_spec.txt <==
BM25 regex tokenizer specification

The implementation lowercased text and applied this regex from left to right without Unicode normalization:

[a-z0-9][a-z0-9._-]*|[U+30A1-U+30F4 U+30FC]{2,}|[U+4E00-U+9FA5 U+3005 U+3006 U+30F5 U+30F6]{2,}|usb|pv

The bracketed Unicode descriptions above correspond to the literal implementation ranges:
- Katakana: U+30A1 through U+30F4, plus U+30FC
- Kanji and marks: U+4E00 through U+9FA5, plus U+3005, U+3006, U+30F5, and U+30F6

Exact Japanese stopword list:
これ
それ
あれ
どれ
この
その
あの
どの
何
なに
どう
どんな
について
して
いた
いる
ある
ない
まとめ
まとめて
相談
話して
話されて
見える
僕
LINE

Non-stopword one-character tokens were discarded except for a and b. Repeated query tokens contributed repeatedly to the BM25 sum. No morphological analyzer or character n-gram tokenizer was used.


==> source_data/README.txt <==
Public supplementary data only.

question_level_metrics_summary_hybrid_beta_0_50_public.csv contains opaque question IDs,
question type/category labels, and question-level retrieval metrics for the summary-based
hybrid retriever at beta=0.50. It excludes question text, message text, source names,
timestamps, original NotebookLM identifiers, and private annotations.

hybrid_ablation_metrics_by_beta.csv contains aggregate retrieval metrics only.


==> source_data/hybrid_ablation_metrics_by_beta.csv <==
combo,bm25_retriever,vector_retriever,beta,n,recall_at_1,recall_at_3,recall_at_5,mrr,precision_at_5,hit_at_5,ndcg_at_5,map_at_10,coverage_at_5
summary_bm25__summary_vector,summary_bm25,summary_vector,0.00,100,0.320333,0.448667,0.540667,0.445333,0.140000,0.620000,0.436386,0.367361,0.540667
summary_bm25__summary_vector,summary_bm25,summary_vector,0.05,100,0.325333,0.478667,0.550667,0.457333,0.142000,0.630000,0.449029,0.379028,0.550667
summary_bm25__summary_vector,summary_bm25,summary_vector,0.10,100,0.325333,0.478667,0.574000,0.464667,0.148000,0.650000,0.460782,0.389528,0.574000
summary_bm25__summary_vector,summary_bm25,summary_vector,0.15,100,0.315333,0.528667,0.589000,0.473667,0.152000,0.670000,0.469271,0.392569,0.589000
summary_bm25__summary_vector,summary_bm25,summary_vector,0.20,100,0.330333,0.558667,0.584000,0.491667,0.150000,0.670000,0.478639,0.404625,0.584000
summary_bm25__summary_vector,summary_bm25,summary_vector,0.25,100,0.310333,0.553667,0.609000,0.485333,0.156000,0.690000,0.482955,0.403692,0.609000
summary_bm25__summary_vector,summary_bm25,summary_vector,0.30,100,0.330333,0.572000,0.629000,0.501500,0.160000,0.700000,0.498498,0.417567,0.629000
summary_bm25__summary_vector,summary_bm25,summary_vector,0.35,100,0.360333,0.592000,0.632000,0.517833,0.158000,0.690000,0.513302,0.438417,0.632000
summary_bm25__summary_vector,summary_bm25,summary_vector,0.40,100,0.370333,0.602000,0.622000,0.521667,0.156000,0.680000,0.512004,0.437250,0.622000
summary_bm25__summary_vector,summary_bm25,summary_vector,0.45,100,0.400333,0.587000,0.622000,0.534833,0.156000,0.670000,0.519220,0.447250,0.622000
summary_bm25__summary_vector,summary_bm25,summary_vector,0.50,100,0.410333,0.563667,0.647000,0.547500,0.164000,0.700000,0.533478,0.457250,0.647000
summary_bm25__summary_vector,summary_bm25,summary_vector,0.55,100,0.390333,0.561167,0.634500,0.543833,0.160000,0.710000,0.521452,0.441250,0.634500
summary_bm25__summary_vector,summary_bm25,summary_vector,0.60,100,0.392833,0.561167,0.624500,0.546833,0.158000,0.700000,0.518769,0.440083,0.624500
summary_bm25__summary_vector,summary_bm25,summary_vector,0.65,100,0.387833,0.537833,0.621167,0.535667,0.156000,0.700000,0.509729,0.429833,0.621167
summary_bm25__summary_vector,summary_bm25,summary_vector,0.70,100,0.382833,0.527833,0.606167,0.521500,0.154000,0.700000,0.499600,0.420333,0.606167
summary_bm25__summary_vector,summary_bm25,summary_vector,0.75,100,0.387833,0.507833,0.596167,0.514833,0.150000,0.690000,0.489200,0.408333,0.596167
summary_bm25__summary_vector,summary_bm25,summary_vector,0.80,100,0.362833,0.457833,0.556167,0.477833,0.142000,0.650000,0.454991,0.379361,0.556167
summary_bm25__summary_vector,summary_bm25,summary_vector,0.85,100,0.347833,0.442833,0.536167,0.457333,0.136000,0.640000,0.436890,0.363486,0.536167
summary_bm25__summary_vector,summary_bm25,summary_vector,0.90,100,0.337833,0.442833,0.487833,0.441333,0.124000,0.590000,0.412566,0.346792,0.487833
summary_bm25__summary_vector,summary_bm25,summary_vector,0.95,100,0.325833,0.417833,0.467833,0.422167,0.120000,0.570000,0.397185,0.336000,0.467833
summary_bm25__summary_vector,summary_bm25,summary_vector,1.00,100,0.325833,0.417833,0.462833,0.418500,0.120000,0.560000,0.394840,0.335194,0.462833
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.00,100,0.343333,0.493667,0.549500,0.459333,0.142000,0.630000,0.454780,0.388506,0.549500
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.05,100,0.348333,0.493667,0.559500,0.461333,0.144000,0.640000,0.459885,0.393239,0.559500
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.10,100,0.363333,0.488667,0.574833,0.479167,0.150000,0.660000,0.474399,0.406522,0.574833
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.15,100,0.363333,0.486667,0.576500,0.483000,0.152000,0.670000,0.479438,0.413475,0.576500
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.20,100,0.358333,0.528667,0.586500,0.490167,0.154000,0.680000,0.484177,0.414058,0.586500
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.25,100,0.368333,0.533667,0.599000,0.500000,0.156000,0.690000,0.494739,0.423575,0.599000
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.30,100,0.373333,0.523667,0.604000,0.510833,0.158000,0.700000,0.502127,0.429255,0.604000
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.35,100,0.413333,0.548667,0.630667,0.541000,0.164000,0.730000,0.529305,0.451396,0.630667
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.40,100,0.433333,0.558667,0.640667,0.555500,0.164000,0.720000,0.541485,0.465757,0.640667
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.45,100,0.423333,0.568667,0.629000,0.547167,0.162000,0.700000,0.533157,0.459200,0.629000
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.50,100,0.413333,0.558667,0.626167,0.543833,0.156000,0.710000,0.525915,0.448722,0.626167
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.55,100,0.408333,0.571167,0.616167,0.549833,0.154000,0.700000,0.524306,0.448306,0.616167
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.60,100,0.393333,0.561167,0.621167,0.543833,0.154000,0.710000,0.518861,0.439333,0.621167
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.65,100,0.400833,0.562833,0.621167,0.545667,0.154000,0.720000,0.519063,0.438667,0.621167
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.70,100,0.390833,0.557833,0.621167,0.535333,0.154000,0.720000,0.512153,0.430208,0.621167
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.75,100,0.372833,0.527833,0.611167,0.515667,0.152000,0.710000,0.491985,0.405708,0.611167
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.80,100,0.352833,0.452833,0.581167,0.479500,0.146000,0.680000,0.461393,0.379458,0.581167
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.85,100,0.347833,0.442833,0.546167,0.462000,0.138000,0.650000,0.442577,0.367458,0.546167
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.90,100,0.337833,0.427833,0.487833,0.440167,0.124000,0.590000,0.412678,0.347458,0.487833
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,0.95,100,0.325833,0.417833,0.467833,0.420500,0.120000,0.570000,0.396457,0.335444,0.467833
summary_bm25__embedding_text_vector,summary_bm25,embedding_text_vector,1.00,100,0.325833,0.417833,0.462833,0.418500,0.120000,0.560000,0.394840,0.335194,0.462833
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.00,100,0.320333,0.448667,0.540667,0.445333,0.140000,0.620000,0.436386,0.367361,0.540667
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.05,100,0.320333,0.463667,0.540667,0.451333,0.140000,0.620000,0.440944,0.372594,0.540667
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.10,100,0.320333,0.483667,0.564000,0.460833,0.146000,0.640000,0.453254,0.381511,0.564000
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.15,100,0.355333,0.498667,0.594000,0.491500,0.152000,0.670000,0.481284,0.407817,0.594000
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.20,100,0.365333,0.498667,0.614000,0.508667,0.160000,0.710000,0.496171,0.419465,0.614000
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.25,100,0.365333,0.505333,0.614000,0.510000,0.160000,0.710000,0.497056,0.421017,0.614000
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.30,100,0.365333,0.553667,0.624000,0.515000,0.162000,0.720000,0.502595,0.422934,0.624000
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.35,100,0.365333,0.567000,0.639000,0.521667,0.164000,0.740000,0.508000,0.421309,0.639000
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.40,100,0.380333,0.562000,0.617000,0.525000,0.158000,0.710000,0.505968,0.424242,0.617000
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.45,100,0.395333,0.557000,0.622000,0.527000,0.156000,0.710000,0.508735,0.425450,0.622000
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.50,100,0.395333,0.557000,0.597000,0.524000,0.150000,0.700000,0.498514,0.418784,0.597000
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.55,100,0.365333,0.522000,0.589500,0.505833,0.150000,0.710000,0.483317,0.400100,0.589500
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.60,100,0.340333,0.507000,0.574500,0.479333,0.144000,0.670000,0.461409,0.378950,0.574500
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.65,100,0.333333,0.472000,0.549500,0.454667,0.136000,0.650000,0.439603,0.360784,0.549500
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.70,100,0.308333,0.466167,0.519500,0.429167,0.130000,0.630000,0.416929,0.341350,0.519500
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.75,100,0.308333,0.441167,0.507000,0.418333,0.128000,0.610000,0.409703,0.340400,0.507000
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.80,100,0.298333,0.421167,0.472000,0.400500,0.120000,0.570000,0.388913,0.325600,0.472000
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.85,100,0.298333,0.404167,0.467000,0.394833,0.120000,0.560000,0.384028,0.319781,0.467000
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.90,100,0.293333,0.394167,0.467000,0.387333,0.120000,0.560000,0.379451,0.314114,0.467000
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,0.95,100,0.273333,0.384167,0.442000,0.366333,0.112000,0.520000,0.359562,0.297681,0.442000
raw_text_bm25__summary_vector,raw_text_bm25,summary_vector,1.00,100,0.273333,0.364167,0.426667,0.354333,0.106000,0.490000,0.347990,0.289298,0.426667
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.00,100,0.343333,0.493667,0.549500,0.459333,0.142000,0.630000,0.454780,0.388506,0.549500
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.05,100,0.348333,0.506167,0.561167,0.467667,0.146000,0.650000,0.464081,0.396391,0.561167
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.10,100,0.348333,0.516167,0.564500,0.472333,0.148000,0.650000,0.468948,0.403796,0.564500
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.15,100,0.358333,0.526167,0.596500,0.490000,0.156000,0.690000,0.490293,0.422479,0.596500
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.20,100,0.358333,0.539833,0.626500,0.502667,0.162000,0.720000,0.503998,0.429351,0.626500
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.25,100,0.368333,0.544833,0.631500,0.512333,0.164000,0.730000,0.512262,0.438296,0.631500
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.30,100,0.393333,0.563167,0.649000,0.536000,0.170000,0.750000,0.531495,0.454548,0.649000
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.35,100,0.393333,0.584000,0.644000,0.542000,0.170000,0.750000,0.532811,0.454173,0.644000
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.40,100,0.378333,0.597000,0.654000,0.530500,0.172000,0.760000,0.528670,0.445992,0.654000
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.45,100,0.381667,0.567000,0.657000,0.527667,0.170000,0.750000,0.525889,0.439992,0.657000
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.50,100,0.361667,0.552000,0.637000,0.510833,0.164000,0.750000,0.506205,0.417834,0.637000
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.55,100,0.363333,0.532000,0.612000,0.505333,0.154000,0.730000,0.493240,0.407784,0.612000
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.60,100,0.360833,0.502000,0.567000,0.483667,0.140000,0.670000,0.466222,0.389784,0.567000
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.65,100,0.350833,0.482000,0.527000,0.463000,0.132000,0.630000,0.442303,0.371450,0.527000
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.70,100,0.320833,0.465000,0.512000,0.437667,0.128000,0.610000,0.422516,0.353034,0.512000
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.75,100,0.310833,0.435000,0.482000,0.421000,0.122000,0.580000,0.403385,0.338034,0.482000
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.80,100,0.300833,0.426667,0.467000,0.403167,0.118000,0.560000,0.388573,0.325434,0.467000
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.85,100,0.288333,0.421667,0.467000,0.391000,0.118000,0.560000,0.380488,0.314195,0.467000
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.90,100,0.298333,0.421667,0.462000,0.391333,0.116000,0.550000,0.380087,0.316042,0.462000
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,0.95,100,0.273333,0.401667,0.440000,0.367667,0.108000,0.510000,0.359008,0.297059,0.440000
raw_text_bm25__embedding_text_vector,raw_text_bm25,embedding_text_vector,1.00,100,0.273333,0.364167,0.426667,0.354333,0.106000,0.490000,0.347990,0.289298,0.426667
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.00,100,0.320333,0.448667,0.540667,0.445333,0.140000,0.620000,0.436386,0.367361,0.540667
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.05,100,0.315333,0.473667,0.550667,0.451833,0.142000,0.630000,0.445273,0.375611,0.550667
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.10,100,0.325333,0.503667,0.574000,0.464333,0.148000,0.650000,0.461152,0.390028,0.574000
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.15,100,0.335333,0.528667,0.589000,0.483167,0.152000,0.670000,0.477286,0.404111,0.589000
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.20,100,0.325333,0.548667,0.592333,0.489500,0.154000,0.680000,0.481834,0.407025,0.592333
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.25,100,0.360333,0.563667,0.592333,0.508667,0.154000,0.680000,0.497698,0.427525,0.592333
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.30,100,0.380333,0.587000,0.632333,0.529833,0.162000,0.710000,0.522083,0.448275,0.632333
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.35,100,0.380333,0.612000,0.644000,0.537833,0.166000,0.730000,0.531024,0.456024,0.644000
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.40,100,0.400333,0.617000,0.642000,0.546000,0.164000,0.710000,0.533165,0.456810,0.642000
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.45,100,0.415333,0.607000,0.642000,0.553500,0.164000,0.710000,0.536314,0.460143,0.642000
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.50,100,0.415333,0.613667,0.674500,0.566333,0.174000,0.750000,0.553374,0.471848,0.674500
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.55,100,0.440333,0.593667,0.677000,0.589833,0.176000,0.770000,0.565979,0.483324,0.677000
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.60,100,0.420333,0.621167,0.667000,0.584333,0.172000,0.770000,0.556303,0.471885,0.667000
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.65,100,0.432833,0.603667,0.662000,0.587667,0.168000,0.760000,0.554112,0.469167,0.662000
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.70,100,0.437833,0.583667,0.657000,0.580500,0.164000,0.760000,0.549699,0.466111,0.657000
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.75,100,0.422833,0.568667,0.642000,0.560333,0.160000,0.740000,0.535619,0.455333,0.642000
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.80,100,0.395833,0.568667,0.637000,0.539500,0.158000,0.730000,0.523676,0.443611,0.637000
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.85,100,0.388333,0.558667,0.587000,0.521167,0.150000,0.680000,0.499110,0.428000,0.587000
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.90,100,0.378333,0.558667,0.587000,0.509667,0.150000,0.680000,0.491691,0.418733,0.587000
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,0.95,100,0.368333,0.528667,0.583667,0.496833,0.148000,0.670000,0.482415,0.410333,0.583667
embedding_text_bm25__summary_vector,embedding_text_bm25,summary_vector,1.00,100,0.368333,0.508667,0.583667,0.490500,0.148000,0.670000,0.478132,0.405917,0.583667
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.00,100,0.343333,0.493667,0.549500,0.459333,0.142000,0.630000,0.454780,0.388506,0.549500
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.05,100,0.363333,0.491167,0.559500,0.475667,0.144000,0.640000,0.468248,0.403397,0.559500
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.10,100,0.358333,0.501167,0.564500,0.478000,0.148000,0.650000,0.470145,0.404383,0.564500
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.15,100,0.348333,0.511167,0.576500,0.483833,0.152000,0.670000,0.478266,0.410075,0.576500
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.20,100,0.378333,0.546167,0.596500,0.510333,0.156000,0.690000,0.501201,0.433758,0.596500
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.25,100,0.393333,0.566167,0.616500,0.527000,0.160000,0.710000,0.516123,0.445036,0.616500
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.30,100,0.403333,0.572500,0.631500,0.542333,0.164000,0.740000,0.528326,0.453246,0.631500
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.35,100,0.423333,0.589167,0.634000,0.557833,0.166000,0.740000,0.541077,0.466635,0.634000
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.40,100,0.438333,0.587500,0.679000,0.578333,0.176000,0.780000,0.562578,0.479303,0.679000
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.45,100,0.450833,0.627500,0.697000,0.595000,0.178000,0.790000,0.574886,0.485648,0.697000
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.50,100,0.435833,0.611167,0.687000,0.594667,0.174000,0.780000,0.571788,0.483964,0.687000
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.55,100,0.455833,0.601167,0.669500,0.603667,0.170000,0.770000,0.572763,0.491256,0.669500
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.60,100,0.455833,0.573667,0.661167,0.592833,0.166000,0.770000,0.562613,0.481214,0.661167
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.65,100,0.458333,0.563667,0.641167,0.588000,0.162000,0.750000,0.555432,0.478774,0.641167
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.70,100,0.438333,0.571667,0.629500,0.569000,0.158000,0.730000,0.540034,0.463217,0.629500
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.75,100,0.433333,0.576667,0.627000,0.559667,0.156000,0.730000,0.533925,0.458000,0.627000
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.80,100,0.413333,0.556667,0.617000,0.547667,0.154000,0.720000,0.523270,0.447000,0.617000
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.85,100,0.398333,0.558667,0.587000,0.524000,0.146000,0.680000,0.500922,0.430167,0.587000
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.90,100,0.388333,0.538667,0.587000,0.513500,0.150000,0.680000,0.494177,0.422167,0.587000
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,0.95,100,0.368333,0.538667,0.583667,0.497667,0.148000,0.670000,0.483108,0.411167,0.583667
embedding_text_bm25__embedding_text_vector,embedding_text_bm25,embedding_text_vector,1.00,100,0.368333,0.508667,0.583667,0.490500,0.148000,0.670000,0.478132,0.405917,0.583667


==> source_data/question_level_metrics_summary_hybrid_beta_0_50_public.csv <==
question_id,question_type,category,gold_chunk_count,hit_at_1,hit_at_3,hit_at_5,recall_at_5,mrr_at_5_contribution,ndcg_at_5,success_hybrid_top5,success_summary_bm25_top5,success_summary_vector_top5,success_embedding_text_vector_top5,success_raw_text_bm25_top5
q0001,named_entity,person,1,0,1,1,1.000000,0.500000,0.796708,true,true,false,false,false
q0002,named_entity,person,1,1,1,1,1.000000,1.000000,0.878962,true,true,true,true,true
q0003,named_entity,project,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0004,named_entity,project,3,0,0,0,0.000000,0.000000,0.000000,false,false,false,true,false
q0005,named_entity,project,1,1,1,1,1.000000,1.000000,0.826235,true,true,true,true,true
q0006,named_entity,project,1,1,1,1,1.000000,1.000000,0.826235,true,true,true,false,true
q0007,named_entity,project,1,1,1,1,1.000000,1.000000,1.000000,true,true,false,true,true
q0008,named_entity,person,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0009,named_entity,task_or_plan,1,0,1,1,1.000000,0.500000,0.630930,true,true,true,false,true
q0010,named_entity,project,1,1,1,1,1.000000,1.000000,0.826235,true,true,true,true,true
q0011,named_entity,event,1,1,1,1,1.000000,1.000000,0.826235,true,true,true,false,false
q0012,named_entity,project,1,1,1,1,1.000000,1.000000,0.826235,true,true,true,true,true
q0013,named_entity,event,1,1,1,1,1.000000,1.000000,1.000000,true,false,true,true,false
q0014,named_entity,event,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0015,named_entity,project,1,0,1,1,1.000000,0.500000,0.630930,true,false,true,true,true
q0016,named_entity,project,1,1,1,1,1.000000,1.000000,0.826235,true,true,true,true,true
q0017,named_entity,event,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,false
q0018,named_entity,event,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0019,named_entity,person,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0020,named_entity,person,1,1,1,1,1.000000,1.000000,1.000000,true,true,false,false,true
q0021,named_entity,task_or_plan,2,1,1,1,1.000000,1.000000,0.850345,true,true,true,true,false
q0022,named_entity,person,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0023,named_entity,event,1,1,1,1,1.000000,1.000000,1.000000,true,true,false,true,false
q0024,named_entity,task_or_plan,2,0,1,1,0.500000,0.500000,0.386853,true,true,true,true,false
q0025,named_entity,project,1,0,0,1,1.000000,0.200000,0.386853,true,false,true,true,false
q0026,named_entity,person,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0027,named_entity,event,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0028,named_entity,project,2,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,true
q0029,named_entity,project,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0030,named_entity,event,1,1,1,1,1.000000,1.000000,1.000000,true,false,true,true,false
q0031,named_entity,task_or_plan,1,1,1,1,1.000000,1.000000,1.000000,true,false,true,true,true
q0032,named_entity,task_or_plan,1,0,1,1,1.000000,0.500000,0.521296,true,false,true,true,true
q0033,named_entity,event,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0034,contextual,task_or_plan,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,false
q0035,contextual,event,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0036,contextual,project,1,0,0,1,1.000000,0.250000,0.430677,true,false,false,false,true
q0037,contextual,task_or_plan,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0038,contextual,emotion,4,0,0,0,0.000000,0.000000,0.000000,false,false,false,true,true
q0039,contextual,task_or_plan,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0040,contextual,event,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,false
q0041,contextual,event,2,0,1,1,0.500000,0.500000,0.386853,true,true,true,true,false
q0042,contextual,task_or_plan,2,1,1,1,1.000000,1.000000,0.919721,true,true,true,false,false
q0043,contextual,emotion,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0044,contextual,task_or_plan,1,1,1,1,1.000000,1.000000,1.000000,true,true,false,false,true
q0045,contextual,event,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0046,contextual,task_or_plan,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0047,contextual,task_or_plan,1,0,1,1,1.000000,0.333333,0.688529,true,false,true,true,false
q0048,contextual,task_or_plan,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,false
q0049,contextual,task_or_plan,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0050,contextual,task_or_plan,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0051,contextual,task_or_plan,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0052,contextual,project,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,true
q0053,contextual,task_or_plan,2,1,1,1,1.000000,1.000000,0.724601,true,true,true,true,false
q0054,contextual,emotion,2,0,0,0,0.000000,0.000000,0.000000,false,false,false,true,false
q0055,contextual,project,1,0,0,1,1.000000,0.250000,0.430677,true,false,true,true,false
q0056,contextual,task_or_plan,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0057,contextual,task_or_plan,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0058,contextual,event,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,true,false
q0059,contextual,task_or_plan,1,0,0,1,1.000000,0.200000,0.523020,true,false,false,false,false
q0060,contextual,task_or_plan,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0061,contextual,task_or_plan,2,0,1,1,0.500000,0.333333,0.257579,true,true,false,false,true
q0062,contextual,task_or_plan,2,0,1,1,0.500000,0.500000,0.350985,true,true,true,true,true
q0063,contextual,task_or_plan,1,1,1,1,1.000000,1.000000,0.826235,true,true,true,true,false
q0064,contextual,project,1,0,0,1,1.000000,0.200000,0.386853,true,true,false,false,true
q0065,contextual,person,1,1,1,1,1.000000,1.000000,0.826235,true,true,true,true,true
q0066,contextual,task_or_plan,2,0,0,0,0.000000,0.000000,0.000000,false,false,true,true,false
q0067,contextual,task_or_plan,2,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0068,contextual,task_or_plan,2,1,1,1,0.500000,1.000000,0.613147,true,true,true,true,true
q0069,contextual,project,1,1,1,1,1.000000,1.000000,1.000000,true,false,true,true,true
q0070,contextual,event,1,0,1,1,1.000000,0.333333,0.500000,true,false,true,true,true
q0071,contextual,event,1,0,0,1,1.000000,0.250000,0.430677,true,false,false,true,true
q0072,contextual,event,1,0,0,1,1.000000,0.200000,0.386853,true,true,false,false,false
q0073,contextual,event,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,true
q0074,contextual,emotion,1,1,1,1,1.000000,1.000000,0.726229,true,true,false,false,true
q0075,contextual,task_or_plan,2,0,0,1,0.500000,0.200000,0.237198,true,true,false,false,true
q0076,contextual,task_or_plan,1,0,0,0,0.000000,0.000000,0.000000,false,false,true,true,false
q0077,contextual,task_or_plan,1,0,0,0,0.000000,0.000000,0.000000,false,false,true,true,true
q0078,contextual,broad_self_analysis,1,1,1,1,1.000000,1.000000,1.000000,true,true,true,true,true
q0079,contextual,emotion,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0080,contextual,emotion,1,0,1,1,1.000000,0.500000,0.630930,true,false,true,true,false
q0081,contextual,event,1,1,1,1,1.000000,1.000000,1.000000,true,true,false,false,false
q0082,contextual,task_or_plan,1,0,1,1,1.000000,0.500000,0.630930,true,false,true,true,false
q0083,aggregate,project,5,0,0,0,0.000000,0.000000,0.000000,false,false,true,true,false
q0084,aggregate,broad_self_analysis,2,0,1,1,0.500000,0.333333,0.365921,true,false,true,true,false
q0085,aggregate,project,1,0,1,1,1.000000,0.333333,0.500000,true,false,true,true,true
q0086,aggregate,project,1,0,1,1,1.000000,0.500000,0.521296,true,true,true,true,false
q0087,aggregate,broad_self_analysis,3,1,1,1,1.000000,1.000000,0.946902,true,true,true,true,true
q0088,aggregate,task_or_plan,1,0,0,0,0.000000,0.000000,0.000000,false,true,false,false,false
q0089,aggregate,task_or_plan,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0090,aggregate,person,2,1,1,1,0.500000,1.000000,0.613147,true,false,true,false,false
q0091,aggregate,broad_self_analysis,2,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0092,named_entity,project,4,0,0,0,0.000000,0.000000,0.000000,false,true,false,false,false
q0093,aggregate,broad_self_analysis,2,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0094,aggregate,project,6,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,true
q0095,aggregate,task_or_plan,2,1,1,1,0.500000,1.000000,0.613147,true,true,true,true,false
q0096,aggregate,broad_self_analysis,2,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0097,aggregate,broad_self_analysis,3,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0098,aggregate,event,1,0,0,0,0.000000,0.000000,0.000000,false,false,false,false,false
q0099,aggregate,event,1,0,1,1,1.000000,0.333333,0.500000,true,false,true,true,false
q0100,aggregate,task_or_plan,5,1,1,1,0.200000,1.000000,0.339160,true,true,true,false,false


==> summary_prompt_ja.txt <==
Original Japanese prompt used for summary generation

Instructions:
あなたは個人AIの記憶検索インデックスを作る係です。LINEの原文チャンクを読み、後で意味検索に使いやすい日本語の自然文要約を書いてください。固有名詞、人物関係、話題、感情、約束、出来事、恋愛・学校・仕事などの文脈を残してください。推測しすぎず、原文から読み取れることだけを書いてください。

User input template:
次のLINE原文チャンクを、検索用の自然文要約にしてください。出力は日本語で、200〜500字程度。

The program appended a blank line followed by at most the first 7,000 Japanese characters of raw_text.

Runtime settings recorded in the study:
- requested model: gpt-4o-mini
- max_output_tokens: 700
- client timeout: 90 seconds
- interval between calls: 0.2 seconds
- temperature: not explicitly set
- top_p: not explicitly set
- seed: not explicitly set
- explicit retry count: not set

